Constructing new open-closed TQFTs from the interpolation of symmetric monoidal categories

For any symmetric monoidal category $\mathcal{D}$, Lauda and Pfeiffer showed the equivalence between the $\mathcal{D}$-valued open-closed 2-dimensional TQFTs and the so-called knowledgeable Frobenius algebras (KFAs) in $\mathcal{D}$. Each KFA in $\mathcal{D}=\mathbf{Vec}_{\mathbb{K}}$ provides a sequence of scalars indexed by the set $\mathbb{N}^2$ of diffeomorphism classes of connected endocobordisms of the empty set, given by evaluation by the associated TQFT on each such cobordism class. From an arbitrary sequence $\chi=(\chi_{g,w})_{g,w\in\mathbb{N}}$, we build a symmetric monoidal category $\mathcal{C}_{\chi}$ -- with unit object $\textbf{1}$ satisfying $\text{End}_{\mathcal{C}_{\chi}}(\textbf{1})\cong \mathbb{K}$ -- generated by a KFA object affording this sequence. We then determine which sequences $\chi$ produce semisimple abelian categories $\mathcal{C}_{\chi}$ with finite-dimensional hom-spaces. These form a family of categories interpolating the categories of representations of automorphism groups of certain KFAs in $\mathbf{Vec}_{\mathbb{K}}$.

==> figures/Frob/handle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 1) {$\nabla$};
		\node [style=box] (1) at (0, -1) {$\Delta$};
		\node [style=none] (2) at (0, -2) {};
		\node [style=none] (3) at (0, -1.25) {};
		\node [style=none] (4) at (-0.25, -0.75) {};
		\node [style=none] (5) at (0.25, -0.75) {};
		\node [style=none] (6) at (0.25, 0.75) {};
		\node [style=none] (7) at (-0.25, 0.75) {};
		\node [style=none] (8) at (-0.25, 0) {};
		\node [style=none] (9) at (0.25, 0) {};
		\node [style=none] (10) at (0, 1.25) {};
		\node [style=none] (11) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=60] (4.center) to (8.center);
		\draw [in=-60, out=90] (8.center) to (7.center);
		\draw [in=90, out=-120] (6.center) to (9.center);
		\draw [in=120, out=-90] (9.center) to (5.center);
		\draw (3.center) to (2.center);
		\draw (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/KFrob/I-epsilon.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$\epsilon_I$};
		\node [style=none] (2) at (0, -1) {};
		\node [style=none] (4) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/KFrob/S-epsilon.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$\epsilon_{S^1}$};
		\node [style=none] (2) at (0, -1) {};
		\node [style=none] (4) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/KFrob/S-u.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$u_{S^1}$};
		\node [style=none] (2) at (0, 0.25) {};
		\node [style=none] (4) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

